Fast Bayesian Inference for Neutrino Non-Standard Interactions at Dark Matter Direct Detection Experiments

Multi-dimensional parameter spaces are commonly encountered in physics theories that go beyond the Standard Model. However, they often possess complicated posterior geometries that are expensive to traverse using techniques traditional to astroparticle physics. Several recent innovations, which are only beginning to make their way into this field, have made navigating such complex posteriors possible. These include GPU acceleration, automatic differentiation, and neural-network-guided reparameterization. We apply these advancements to dark matter direct detection experiments in the context of non-standard neutrino interactions and benchmark their performances against traditional nested sampling techniques when conducting Bayesian inference. Compared to nested sampling alone, we find that these techniques increase performance for both nested sampling and Hamiltonian Monte Carlo, accelerating inference by factors of $\sim 100$ and $\sim 60$, respectively. As nested sampling also evaluates the Bayesian evidence, these advancements can be exploited to improve model comparison performance while retaining compatibility with existing implementations that are widely used in the natural sciences. Using these techniques, we perform the first scan in the neutrino non-standard interactions parameter space for direct detection experiments whereby all parameters are allowed to vary simultaneously. We expect that these advancements are broadly applicable to other areas of astroparticle physics featuring multi-dimensional parameter spaces.

==> figs/eff_nsi.tikz <==
  \begin{tikzpicture}
\begin{feynman}[every blob={/tikz/fill=Mahogany!50,/tikz/inner sep=2pt}]
	\vertex[blob] (m) at (0, 0) {$\boldsymbol{\varepsilon_{\alpha\beta}}$};
	\vertex (a) at (-2,-2){$p$, $n$, or $e$};
	\vertex (b) at (-2,2){$\nu_\alpha$};
	\vertex (c) at (2, -2){$p$, $n$, or $e$};
	\vertex (d) at ( 2, 2){$\nu_\beta$};
	\diagram*{
		(a) -- [fermion] (m) -- [fermion] (c),
		(b) -- [fermion] (m) -- [fermion] (d),
	};
	\end{feynman}
\end{tikzpicture}

==> figs/model.tikz <==
\tikzstyle{block} = [circle, draw, fill=white, 
    text width=3em, text centered, rounded corners, minimum size=0.1cm]
\tikzstyle{obs} = [circle, draw, fill=Mahogany, 
    text width=3em, text centered, rounded corners, minimum size=0.1cm, fill opacity=0.5, text opacity=1]
\tikzstyle{arrow} = [thick,->,>=stealth]
\tikzstyle{rct}=[rectangle,draw,thin,fill=white]

\begin{tikzpicture}[scale=1, node distance = 2.5cm, auto]
        \node at (0,0) [block] (eps_ab) {$\varepsilon_{\alpha\beta}$};
        \node at (2cm,0) [block] (phi) {$\varphi$};
        \node at (4cm,0) [block] (sineta) {$\sin\eta$};
        
        \node at (4cm,-2.5cm) [obs] (r_pp) {$r_{\mathrm{ER}}$};
        
        \node at (0cm, -2.5cm) [obs] (N_cevns) {$N_\mathrm{NR}$};
        % \node at (2cm, -3cm) [block] (r_pp_star) {$r^{*}_{\mathrm{ER}}$};
        
        \draw [arrow] (eps_ab) edge node []{} (r_pp);
        \draw [arrow] (phi) edge node []{} (r_pp);
        \draw [arrow] (sineta) edge node []{} (r_pp);
        
        \draw [arrow] (eps_ab) edge node []{} (N_cevns);
        \draw [arrow] (phi) edge node []{} (N_cevns);
        \draw [arrow] (sineta) edge node []{} (N_cevns);

        % \draw [arrow] (eps_ab) edge node []{} (r_pp_star);
        % \draw [arrow] (phi) edge node []{} (r_pp_star);
        % \draw [arrow] (sineta) edge node []{} (r_pp_star);
        % \draw [arrow] (r_pp_star) edge node []{} (r_pp);
    \end{tikzpicture}

==> figs/sun_old.tikz <==


% Gradient Info
  
\tikzset {_pqe3mb74p/.code = {\pgfsetadditionalshadetransform{ \pgftransformshift{\pgfpoint{0 bp } { 0 bp }  }  \pgftransformrotate{-275 }  \pgftransformscale{2 }  }}}
\pgfdeclarehorizontalshading{_l8zi49kb3}{150bp}{rgb(0bp)=(0.65,0.81,0.87);
rgb(44.375bp)=(0.65,0.81,0.87);
rgb(62.5bp)=(0.07,0.29,0.55);
rgb(100bp)=(0.07,0.29,0.55)}
\tikzset{_5g8eco9f2/.code = {\pgfsetadditionalshadetransform{\pgftransformshift{\pgfpoint{0 bp } { 0 bp }  }  \pgftransformrotate{-275 }  \pgftransformscale{2 } }}}
\pgfdeclarehorizontalshading{_r913t1c48} {150bp} {color(0bp)=(transparent!50);
color(44.375bp)=(transparent!50);
color(62.5bp)=(transparent!33);
color(100bp)=(transparent!33) } 
\pgfdeclarefading{_6v92am01r}{\tikz \fill[shading=_r913t1c48,_5g8eco9f2] (0,0) rectangle (50bp,50bp); } 

% Gradient Info
  
\tikzset {_f3orf5fsz/.code = {\pgfsetadditionalshadetransform{ \pgftransformshift{\pgfpoint{103.62 bp } { -128.7 bp }  }  \pgftransformscale{1.32 }  }}}
\pgfdeclareradialshading{_kvrei9dsi}{\pgfpoint{-72bp}{104bp}}{rgb(0bp)=(1,1,1);
rgb(0.625bp)=(1,1,1);
rgb(15.178571428571427bp)=(0.95,0.45,0.03);
rgb(400bp)=(0.95,0.45,0.03)}

% Gradient Info
  
\tikzset {_o8aci9ued/.code = {\pgfsetadditionalshadetransform{ \pgftransformshift{\pgfpoint{0 bp } { 0 bp }  }  \pgftransformscale{1 }  }}}
\pgfdeclareradialshading{_4nqbl5vfh}{\pgfpoint{0bp}{0bp}}{rgb(0bp)=(1,1,1);
rgb(0bp)=(1,1,1);
rgb(24.642857142857146bp)=(0.25,0.46,0.02);
rgb(400bp)=(0.25,0.46,0.02)}
\tikzset{_n3mm9gpip/.code = {\pgfsetadditionalshadetransform{\pgftransformshift{\pgfpoint{0 bp } { 0 bp }  }  \pgftransformscale{1 } }}}
\pgfdeclareradialshading{_9ucw9bxn8} { \pgfpoint{0bp} {0bp}} {color(0bp)=(transparent!1);
color(0bp)=(transparent!1);
color(24.642857142857146bp)=(transparent!50);
color(400bp)=(transparent!50)} 
\pgfdeclarefading{_45m7pz1k4}{\tikz \fill[shading=_9ucw9bxn8,_n3mm9gpip] (0,0) rectangle (50bp,50bp); } 

% Gradient Info
  
\tikzset {_lrgxtvdzc/.code = {\pgfsetadditionalshadetransform{ \pgftransformshift{\pgfpoint{89.1 bp } { -128.7 bp }  }  \pgftransformscale{1.32 }  }}}
\pgfdeclareradialshading{_ty3bkmeuf}{\pgfpoint{-72bp}{104bp}}{rgb(0bp)=(1,1,1);
rgb(0bp)=(1,1,1);
rgb(15.937499999999998bp)=(0.08,0.44,0.93);
rgb(18.526785714285715bp)=(0.08,0.44,0.93);
rgb(25bp)=(0.08,0.44,0.93);
rgb(400bp)=(0.08,0.44,0.93)}

% Gradient Info
  
\tikzset {_eizddv2v7/.code = {\pgfsetadditionalshadetransform{ \pgftransformshift{\pgfpoint{89.1 bp } { -128.7 bp }  }  \pgftransformscale{1.32 }  }}}
\pgfdeclareradialshading{_wq48pkw8m}{\pgfpoint{-72bp}{104bp}}{rgb(0bp)=(1,1,1);
rgb(0bp)=(1,1,1);
rgb(15.044642857142856bp)=(0.71,0.2,0.12);
rgb(16.919642857142858bp)=(0.71,0.2,0.12);
rgb(25bp)=(0.71,0.2,0.12);
rgb(400bp)=(0.71,0.2,0.12)}

% Gradient Info
  
\tikzset {_ywbsz3qtg/.code = {\pgfsetadditionalshadetransform{ \pgftransformshift{\pgfpoint{89.1 bp } { -128.7 bp }  }  \pgftransformscale{1.32 }  }}}
\pgfdeclareradialshading{_889eg1kxw}{\pgfpoint{-72bp}{104bp}}{rgb(0bp)=(1,1,1);
rgb(0bp)=(1,1,1);
rgb(15.937499999999998bp)=(0.08,0.44,0.93);
rgb(18.526785714285715bp)=(0.08,0.44,0.93);
rgb(25bp)=(0.08,0.44,0.93);
rgb(400bp)=(0.08,0.44,0.93)}

% Gradient Info
  
\tikzset {_ng0ca7z4v/.code = {\pgfsetadditionalshadetransform{ \pgftransformshift{\pgfpoint{89.1 bp } { -128.7 bp }  }  \pgftransformscale{1.32 }  }}}
\pgfdeclareradialshading{_9w3194u67}{\pgfpoint{-72bp}{104bp}}{rgb(0bp)=(1,1,1);
rgb(0bp)=(1,1,1);
rgb(15.044642857142856bp)=(0.71,0.2,0.12);
rgb(16.919642857142858bp)=(0.71,0.2,0.12);
rgb(25bp)=(0.71,0.2,0.12);
rgb(400bp)=(0.71,0.2,0.12)}

% Gradient Info
  
\tikzset {_9hc19l4tx/.code = {\pgfsetadditionalshadetransform{ \pgftransformshift{\pgfpoint{89.1 bp } { -128.7 bp }  }  \pgftransformscale{1.32 }  }}}
\pgfdeclareradialshading{_p68fngctk}{\pgfpoint{-72bp}{104bp}}{rgb(0bp)=(1,1,1);
rgb(0bp)=(1,1,1);
rgb(15.044642857142856bp)=(0.71,0.2,0.12);
rgb(16.919642857142858bp)=(0.71,0.2,0.12);
rgb(25bp)=(0.71,0.2,0.12);
rgb(400bp)=(0.71,0.2,0.12)}

% Gradient Info
  
\tikzset {_5i3xwcmkz/.code = {\pgfsetadditionalshadetransform{ \pgftransformshift{\pgfpoint{89.1 bp } { -128.7 bp }  }  \pgftransformscale{1.32 }  }}}
\pgfdeclareradialshading{_jeeefnl9u}{\pgfpoint{-72bp}{104bp}}{rgb(0bp)=(1,1,1);
rgb(0bp)=(1,1,1);
rgb(15.044642857142856bp)=(0.71,0.2,0.12);
rgb(16.919642857142858bp)=(0.71,0.2,0.12);
rgb(25bp)=(0.71,0.2,0.12);
rgb(400bp)=(0.71,0.2,0.12)}

% Gradient Info
  
\tikzset {_vh5xvlzj7/.code = {\pgfsetadditionalshadetransform{ \pgftransformshift{\pgfpoint{89.1 bp } { -128.7 bp }  }  \pgftransformscale{1.32 }  }}}
\pgfdeclareradialshading{_wqx0kvok9}{\pgfpoint{-72bp}{104bp}}{rgb(0bp)=(1,1,1);
rgb(0bp)=(1,1,1);
rgb(15.044642857142856bp)=(0.71,0.2,0.12);
rgb(16.919642857142858bp)=(0.71,0.2,0.12);
rgb(25bp)=(0.71,0.2,0.12);
rgb(400bp)=(0.71,0.2,0.12)}

% Gradient Info
  
\tikzset {_iqhg5ag6e/.code = {\pgfsetadditionalshadetransform{ \pgftransformshift{\pgfpoint{89.1 bp } { -128.7 bp }  }  \pgftransformscale{1.32 }  }}}
\pgfdeclareradialshading{_pwr0o2n1m}{\pgfpoint{-72bp}{104bp}}{rgb(0bp)=(1,1,1);
rgb(0bp)=(1,1,1);
rgb(15.937499999999998bp)=(0.08,0.44,0.93);
rgb(18.526785714285715bp)=(0.08,0.44,0.93);
rgb(25bp)=(0.08,0.44,0.93);
rgb(400bp)=(0.08,0.44,0.93)}

% Gradient Info
  
\tikzset {_vflkztt9y/.code = {\pgfsetadditionalshadetransform{ \pgftransformshift{\pgfpoint{89.1 bp } { -128.7 bp }  }  \pgftransformscale{1.32 }  }}}
\pgfdeclareradialshading{_tz1btyh12}{\pgfpoint{-72bp}{104bp}}{rgb(0bp)=(1,1,1);
rgb(0bp)=(1,1,1);
rgb(15.937499999999998bp)=(0.08,0.44,0.93);
rgb(18.526785714285715bp)=(0.08,0.44,0.93);
rgb(25bp)=(0.08,0.44,0.93);
rgb(400bp)=(0.08,0.44,0.93)}

% Gradient Info
  
\tikzset {_kaaqvqx5k/.code = {\pgfsetadditionalshadetransform{ \pgftransformshift{\pgfpoint{89.1 bp } { -128.7 bp }  }  \pgftransformscale{1.32 }  }}}
\pgfdeclareradialshading{_4upa67myw}{\pgfpoint{-72bp}{104bp}}{rgb(0bp)=(1,1,1);
rgb(0bp)=(1,1,1);
rgb(15.937499999999998bp)=(0.08,0.44,0.93);
rgb(18.526785714285715bp)=(0.08,0.44,0.93);
rgb(25bp)=(0.08,0.44,0.93);
rgb(400bp)=(0.08,0.44,0.93)}

% Gradient Info
  
\tikzset {_wwdqpboj0/.code = {\pgfsetadditionalshadetransform{ \pgftransformshift{\pgfpoint{89.1 bp } { -128.7 bp }  }  \pgftransformscale{1.32 }  }}}
\pgfdeclareradialshading{_059qh63jh}{\pgfpoint{-72bp}{104bp}}{rgb(0bp)=(1,1,1);
rgb(0bp)=(1,1,1);
rgb(15.044642857142856bp)=(0.71,0.2,0.12);
rgb(16.919642857142858bp)=(0.71,0.2,0.12);
rgb(25bp)=(0.71,0.2,0.12);
rgb(400bp)=(0.71,0.2,0.12)}

% Gradient Info
  
\tikzset {_do3qmpwth/.code = {\pgfsetadditionalshadetransform{ \pgftransformshift{\pgfpoint{103.62 bp } { -128.7 bp }  }  \pgftransformscale{1.32 }  }}}
\pgfdeclareradialshading{_hb92ywhov}{\pgfpoint{-72bp}{104bp}}{rgb(0bp)=(1,1,1);
rgb(0.625bp)=(1,1,1);
rgb(15.178571428571427bp)=(0.95,0.45,0.03);
rgb(400bp)=(0.95,0.45,0.03)}

% Gradient Info
  
\tikzset {_8kspm0a61/.code = {\pgfsetadditionalshadetransform{ \pgftransformshift{\pgfpoint{0 bp } { 0 bp }  }  \pgftransformscale{1 }  }}}
\pgfdeclareradialshading{_hq2qw054o}{\pgfpoint{0bp}{0bp}}{rgb(0bp)=(1,0.61,0);
rgb(0bp)=(1,0.61,0);
rgb(25bp)=(0.97,0.85,0.11);
rgb(400bp)=(0.97,0.85,0.11)}

% Gradient Info
  
\tikzset {_1y0b1bojl/.code = {\pgfsetadditionalshadetransform{ \pgftransformshift{\pgfpoint{103.62 bp } { -128.7 bp }  }  \pgftransformscale{1.32 }  }}}
\pgfdeclareradialshading{_jjdem88ui}{\pgfpoint{-72bp}{104bp}}{rgb(0bp)=(1,1,1);
rgb(0.625bp)=(1,1,1);
rgb(15.178571428571427bp)=(0.95,0.72,0.03);
rgb(400bp)=(0.95,0.72,0.03)}
\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,300); %set diagram left start at 0, and has height of 300

%Shape: Can [id:dp4777899293608445] 
\draw  [fill={rgb, 255:red, 185; green, 185; blue, 185 }  ,fill opacity=0.65 ] (246.6,119.93) -- (246.6,230.55) .. controls (246.6,238.02) and (226.41,244.08) .. (201.51,244.08) .. controls (176.61,244.08) and (156.43,238.02) .. (156.43,230.55) -- (156.43,119.93) .. controls (156.43,112.46) and (176.61,106.4) .. (201.51,106.4) .. controls (226.41,106.4) and (246.6,112.46) .. (246.6,119.93) .. controls (246.6,127.4) and (226.41,133.45) .. (201.51,133.45) .. controls (176.61,133.45) and (156.43,127.4) .. (156.43,119.93) ;
%Shape: Can [id:dp4383547219670332] 
\path  [shading=_l8zi49kb3,_pqe3mb74p,path fading= _6v92am01r ,fading transform={xshift=2}] (239.2,129.18) -- (239.2,222.44) .. controls (239.2,228.73) and (222.19,233.84) .. (201.2,233.84) .. controls (180.21,233.84) and (163.19,228.73) .. (163.19,222.44) -- (163.19,129.18) .. controls (163.19,122.88) and (180.21,117.78) .. (201.2,117.78) .. controls (222.19,117.78) and (239.2,122.88) .. (239.2,129.18) .. controls (239.2,135.48) and (222.19,140.58) .. (201.2,140.58) .. controls (180.21,140.58) and (163.19,135.48) .. (163.19,129.18) ; % for fading 
 \draw   (239.2,129.18) -- (239.2,222.44) .. controls (239.2,228.73) and (222.19,233.84) .. (201.2,233.84) .. controls (180.21,233.84) and (163.19,228.73) .. (163.19,222.44) -- (163.19,129.18) .. controls (163.19,122.88) and (180.21,117.78) .. (201.2,117.78) .. controls (222.19,117.78) and (239.2,122.88) .. (239.2,129.18) .. controls (239.2,135.48) and (222.19,140.58) .. (201.2,140.58) .. controls (180.21,140.58) and (163.19,135.48) .. (163.19,129.18) ; % for border 

%Shape: Circle [id:dp7049722260772433] 
\draw  [draw opacity=0][shading=_kvrei9dsi,_f3orf5fsz] (109.82,124.28) .. controls (109.82,122.03) and (111.65,120.2) .. (113.9,120.2) .. controls (116.15,120.2) and (117.98,122.03) .. (117.98,124.28) .. controls (117.98,126.53) and (116.15,128.36) .. (113.9,128.36) .. controls (111.65,128.36) and (109.82,126.53) .. (109.82,124.28) -- cycle ;
%Straight Lines [id:da5686150387953754] 
\draw    (188.88,177) -- (206.38,190) ;
\draw [shift={(201,186)}, rotate = 216.61] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (7.2,-1.8) -- (0,0) -- (7.2,1.8) -- cycle    ;
%Straight Lines [id:da6919824574649387] 
\draw    (205.35,189.45) -- (178.25,196.5) ;
\draw [shift={(187.74,194.03)}, rotate = 345.42] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (7.2,-1.8) -- (0,0) -- (7.2,1.8) -- cycle    ;
%Straight Lines [id:da9069559884010051] 
\draw  [dash pattern={on 3.75pt off 3.75pt}]  (119.75,128.5) -- (130.18,135.03) -- (179.63,169.5) ;
%Straight Lines [id:da8625436131476455] 
\draw  [dash pattern={on 3.75pt off 3.75pt}]  (165.17,200) -- (138.17,208) ;
%Straight Lines [id:da8936076770095766] 
\draw  [dash pattern={on 3.75pt off 3.75pt}]  (85.25,103.5) -- (108.5,121) ;
%Shape: Ellipse [id:dp6193987657016131] 
\draw  [draw opacity=0][shading=_4nqbl5vfh,_o8aci9ued,path fading= _45m7pz1k4 ,fading transform={xshift=2}] (194.56,198.11) .. controls (194.56,186.57) and (204.11,177.21) .. (215.88,177.21) .. controls (227.66,177.21) and (237.21,186.57) .. (237.21,198.11) .. controls (237.21,209.66) and (227.66,219.02) .. (215.88,219.02) .. controls (204.11,219.02) and (194.56,209.66) .. (194.56,198.11) -- cycle ;
%Shape: Ellipse [id:dp13190039140821697] 
\draw  [draw opacity=0][shading=_ty3bkmeuf,_lrgxtvdzc] (220.55,198.88) .. controls (218.84,198.87) and (217.46,197.5) .. (217.46,195.83) .. controls (217.47,194.15) and (218.86,192.8) .. (220.57,192.81) .. controls (222.28,192.82) and (223.66,194.19) .. (223.66,195.87) .. controls (223.65,197.54) and (222.26,198.89) .. (220.55,198.88) -- cycle ;
%Shape: Ellipse [id:dp09395031432836387] 
\draw  [draw opacity=0][shading=_wq48pkw8m,_eizddv2v7] (215.88,200.94) .. controls (216.01,199.27) and (217.49,198.01) .. (219.2,198.14) .. controls (220.9,198.27) and (222.18,199.73) .. (222.06,201.4) .. controls (221.93,203.07) and (220.45,204.32) .. (218.74,204.2) .. controls (217.04,204.07) and (215.76,202.61) .. (215.88,200.94) -- cycle ;
%Shape: Ellipse [id:dp5732784716264958] 
\draw  [draw opacity=0][shading=_889eg1kxw,_ywbsz3qtg] (211.22,199.92) .. controls (209.51,199.91) and (208.13,198.54) .. (208.14,196.86) .. controls (208.14,195.18) and (209.53,193.83) .. (211.24,193.84) .. controls (212.95,193.85) and (214.34,195.22) .. (214.33,196.9) .. controls (214.32,198.58) and (212.93,199.93) .. (211.22,199.92) -- cycle ;
%Shape: Ellipse [id:dp7300765514287498] 
\draw  [draw opacity=0][shading=_9w3194u67,_ng0ca7z4v] (213.01,197.89) .. controls (213.14,196.22) and (214.62,194.97) .. (216.33,195.09) .. controls (218.03,195.22) and (219.31,196.68) .. (219.19,198.35) .. controls (219.06,200.02) and (217.58,201.28) .. (215.87,201.15) .. controls (214.17,201.02) and (212.89,199.56) .. (213.01,197.89) -- cycle ;
%Shape: Ellipse [id:dp02089532516275583] 
\draw  [draw opacity=0][shading=_p68fngctk,_9hc19l4tx] (213.21,192.4) .. controls (213.33,190.73) and (214.82,189.48) .. (216.52,189.61) .. controls (218.23,189.73) and (219.51,191.19) .. (219.38,192.87) .. controls (219.26,194.54) and (217.77,195.79) .. (216.07,195.66) .. controls (214.36,195.53) and (213.08,194.08) .. (213.21,192.4) -- cycle ;
%Shape: Ellipse [id:dp2930680399058925] 
\draw  [draw opacity=0][shading=_jeeefnl9u,_5i3xwcmkz] (209.77,193.73) .. controls (209.9,192.06) and (211.38,190.81) .. (213.09,190.94) .. controls (214.79,191.06) and (216.08,192.52) .. (215.95,194.2) .. controls (215.83,195.87) and (214.34,197.12) .. (212.64,196.99) .. controls (210.93,196.86) and (209.65,195.41) .. (209.77,193.73) -- cycle ;
%Shape: Ellipse [id:dp8817383230030572] 
\draw  [draw opacity=0][shading=_wqx0kvok9,_vh5xvlzj7] (209.32,199.79) .. controls (209.45,198.12) and (210.93,196.86) .. (212.64,196.99) .. controls (214.34,197.12) and (215.62,198.58) .. (215.5,200.25) .. controls (215.37,201.92) and (213.89,203.18) .. (212.18,203.05) .. controls (210.48,202.92) and (209.2,201.46) .. (209.32,199.79) -- cycle ;
%Shape: Ellipse [id:dp6837289657231673] 
\draw  [draw opacity=0][shading=_pwr0o2n1m,_iqhg5ag6e] (215.86,204.19) .. controls (214.15,204.17) and (212.77,202.81) .. (212.78,201.13) .. controls (212.78,199.45) and (214.17,198.1) .. (215.88,198.11) .. controls (217.6,198.12) and (218.98,199.49) .. (218.97,201.17) .. controls (218.97,202.85) and (217.57,204.2) .. (215.86,204.19) -- cycle ;
%Shape: Ellipse [id:dp5303188245851913] 
\draw  [draw opacity=0][shading=_tz1btyh12,_vflkztt9y] (219.04,197.25) .. controls (217.33,197.24) and (215.95,195.87) .. (215.95,194.2) .. controls (215.96,192.52) and (217.35,191.17) .. (219.06,191.18) .. controls (220.77,191.19) and (222.15,192.56) .. (222.14,194.23) .. controls (222.14,195.91) and (220.75,197.26) .. (219.04,197.25) -- cycle ;
%Shape: Ellipse [id:dp5157360709980748] 
\draw  [draw opacity=0][shading=_4upa67myw,_kaaqvqx5k] (216.32,198.13) .. controls (214.61,198.12) and (213.22,196.75) .. (213.23,195.07) .. controls (213.24,193.4) and (214.63,192.05) .. (216.34,192.06) .. controls (218.05,192.07) and (219.43,193.44) .. (219.42,195.11) .. controls (219.42,196.79) and (218.03,198.14) .. (216.32,198.13) -- cycle ;
%Shape: Ellipse [id:dp6968638840483897] 
\draw  [draw opacity=0][shading=_059qh63jh,_wwdqpboj0] (216.32,198.13) .. controls (216.44,196.46) and (217.93,195.21) .. (219.63,195.33) .. controls (221.34,195.46) and (222.62,196.92) .. (222.49,198.59) .. controls (222.37,200.26) and (220.88,201.52) .. (219.18,201.39) .. controls (217.47,201.26) and (216.19,199.8) .. (216.32,198.13) -- cycle ;


%Shape: Boxed Polygon [id:dp47532273207067177] 
\draw  [draw opacity=0][fill={rgb, 255:red, 248; green, 231; blue, 28 }  ,fill opacity=1 ] (206.74,195.12) -- (204.09,192.99) -- (198.81,194.06) -- (202.64,189.91) -- (201.4,187.64) -- (208.44,186.21) -- (206.38,190) -- cycle ;
%Straight Lines [id:da18985209526048918] 
\draw    (225.88,203.25) -- (234.16,208.22) ;
\draw [shift={(235.88,209.25)}, rotate = 210.96] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (7.2,-1.8) -- (0,0) -- (7.2,1.8) -- cycle    ;
%Shape: Circle [id:dp9549012786511698] 
\draw  [draw opacity=0][shading=_hb92ywhov,_do3qmpwth] (180.32,173.28) .. controls (180.32,171.03) and (182.15,169.2) .. (184.4,169.2) .. controls (186.65,169.2) and (188.48,171.03) .. (188.48,173.28) .. controls (188.48,175.53) and (186.65,177.36) .. (184.4,177.36) .. controls (182.15,177.36) and (180.32,175.53) .. (180.32,173.28) -- cycle ;
%Shape: Circle [id:dp5788397925406845] 
\draw  [draw opacity=0][shading=_hq2qw054o,_8kspm0a61] (7.67,79.92) .. controls (7.67,57.69) and (25.69,39.67) .. (47.92,39.67) .. controls (70.15,39.67) and (88.17,57.69) .. (88.17,79.92) .. controls (88.17,102.15) and (70.15,120.17) .. (47.92,120.17) .. controls (25.69,120.17) and (7.67,102.15) .. (7.67,79.92) -- cycle ;
%Shape: Circle [id:dp8647444943946727] 
\draw  [draw opacity=0][shading=_jjdem88ui,_1y0b1bojl] (168.32,197.95) .. controls (168.32,195.69) and (170.15,193.87) .. (172.4,193.87) .. controls (174.65,193.87) and (176.48,195.69) .. (176.48,197.95) .. controls (176.48,200.2) and (174.65,202.02) .. (172.4,202.02) .. controls (170.15,202.02) and (168.32,200.2) .. (168.32,197.95) -- cycle ;

% Text Node
\draw (168.5,75) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {\begin{minipage}[lt]{48.08pt}\setlength\topsep{0pt}
\begin{center}
Astroparticle\\Detector
\end{center}

\end{minipage}};
% Text Node
\draw (80.83,138.5) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {\begin{minipage}[lt]{45.87pt}\setlength\topsep{0pt}
\begin{center}
Solar \ \\Neutrino ($\displaystyle \nu $)
\end{center}

\end{minipage}};
% Text Node
\draw (198.5,148.5) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize,color={rgb, 255:red, 255; green, 255; blue, 255 }  ,opacity=1 ] [align=left] {\begin{minipage}[lt]{27.67pt}\setlength\topsep{0pt}
\begin{center}
Target \\Atom
\end{center}

\end{minipage}};
% Text Node
\draw (36.33,71.67) node [anchor=north west][inner sep=0.75pt]   [align=left] {\textcolor[rgb]{1,1,1}{Sun}};
% Text Node
\draw (177.83,156.17) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {\begin{minipage}[lt]{12.02pt}\setlength\topsep{0pt}
\begin{center}
$\displaystyle \textcolor[rgb]{1,1,1}{\nu _{\alpha }}$
\end{center}

\end{minipage}};
% Text Node
\draw (169.17,206.17) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {\begin{minipage}[lt]{11.49pt}\setlength\topsep{0pt}
\begin{center}
$\displaystyle \textcolor[rgb]{1,1,1}{\nu }\textcolor[rgb]{1,1,1}{_{\beta }}$
\end{center}

\end{minipage}};


\end{tikzpicture}

